Demystifying MuZero Planning: Interpreting the Learned Model

MuZero has achieved superhuman performance in various games by using a dynamics network to predict the environment dynamics for planning, without relying on simulators. However, the latent states learned by the dynamics network make its planning process opaque. This paper aims to demystify MuZero's model by interpreting the learned latent states. We incorporate observation reconstruction and state consistency into MuZero training and conduct an in-depth analysis to evaluate latent states across two board games: 9x9 Go and Gomoku, and three Atari games: Breakout, Ms. Pacman, and Pong. Our findings reveal that while the dynamics network becomes less accurate over longer simulations, MuZero still performs effectively by using planning to correct errors. Our experiments also show that the dynamics network learns better latent states in board games than in Atari games. These insights contribute to a better understanding of MuZero and offer directions for future research to improve the performance, robustness, and interpretability of the MuZero algorithm. The code and data are available at https://rlg.iis.sinica.edu.tw/papers/demystifying-muzero-planning.

==> figures/after-terminal-gomoku/MuZero_Decoder-Gomoku-After-Terminal-Value-Error.csv <==
step,mse
1,0.230481045
2,0.1872314985
3,0.1078655805
4,0.05992481828
5,0.08503775346
6,0.05501745556
7,0.06228781951
8,0.06010637982
9,0.07974547623
10,0.08166872952
11,0.17793779
12,0.3052664497
13,0.441458222
14,0.5474493367
15,0.6892294886
16,0.9127409473
17,1.020936791
18,1.1696393
19,1.221253607
20,1.34461436
21,1.359411942
22,1.453338938
23,1.459602471
24,1.574818091
25,1.64152703
26,1.754802366
27,1.757941137
28,1.813691138
29,1.78443442
30,1.843936172
31,1.813700156
32,1.878521258
33,1.839788785
34,1.901962129
35,1.859225282
36,1.912437249
37,1.863572889
38,1.905279944
39,1.850051802
40,1.913186784
41,1.86720709
42,1.923518491
43,1.863545392
44,1.911616014
45,1.858566593
46,1.907227369
47,1.861346413
48,1.915618505
49,1.868415309
50,1.931584847
51,1.879963367
52,1.950329202
53,1.891130606
54,1.963174923
55,1.898712444
56,1.966578308
57,1.898707525
58,1.964884251
59,1.894902559
60,1.965269536
61,1.896046362
62,1.96527503
63,1.897843596
64,1.963790298
65,1.899004863
66,1.961982738
67,1.901078501
68,1.961370533
69,1.903901499
70,1.962042951
71,1.90811732
72,1.963009538
73,1.912274756
74,1.96468466
75,1.915038911
76,1.967080869
77,1.916385254
78,1.966582857
79,1.908992836
80,1.926660149
81,1.874734957
82,1.925388891
83,1.871290522
84,1.924461419
85,1.869771994
86,1.924430123
87,1.870163464
88,1.924195021
89,1.87156993
90,1.925331021
91,1.882655946
92,1.945692187
93,1.905652714
94,1.955552492
95,1.909165514
96,1.955827677
97,1.906558805
98,1.953942603
99,1.901010361
100,1.951224493

==> figures/unroll-N-mean-error/MuZero_Decoder-Go-Tree-Search-Error.csv <==
step,N=1,N=15,N=30
1,0.0006298028139,0.00141896187,0.002936375306
2,0.0002269750529,0.001284022185,0.003032063447
3,0.001851766861,0.00192581091,0.003496936141
4,0.0006349644159,0.001681037678,0.003733024069
5,0.004409602291,0.002334390177,0.004296055119
6,0.002130360481,0.002246480177,0.004440188808
7,0.007806623526,0.003047402104,0.005223658316
8,0.005672935664,0.003037460413,0.005231975819
9,0.0122818351,0.003714127536,0.005732739758
10,0.009299827077,0.00384784614,0.005774436801
11,0.01712401674,0.004537229342,0.006405179184
12,0.01295182254,0.004606408069,0.006523982402
13,0.02100814885,0.005571797765,0.007262704685
14,0.0171726286,0.005616919801,0.007267744079
15,0.02820439364,0.006938207404,0.008142522774
16,0.02060712797,0.006896963802,0.008096614595
17,0.02917427391,0.008298332321,0.008936010008
18,0.0247814889,0.008271289568,0.008773352873
19,0.03852314943,0.01031850168,0.00976658065
20,0.02794593945,0.01003040258,0.009448406129
21,0.04110142882,0.01185505358,0.0109678866
22,0.02424310779,0.01154327031,0.01019620456
23,0.03628549115,0.01295385385,0.01105246379
24,0.0248321849,0.0122605126,0.01091654707
25,0.03437881929,0.01355319876,0.01165813285
26,0.02908632249,0.01305865591,0.01136631295
27,0.0398061419,0.01463892887,0.01228851883
28,0.03358037175,0.01428360806,0.01210123442
29,0.03140209285,0.01436168698,0.012132668
30,0.03418149984,0.01464768136,0.01241550078
31,0.03242875357,0.01481629347,0.01287582965
32,0.03593428703,0.01454554579,0.01305585034
33,0.03723239444,0.01401507877,0.01317046116
34,0.03438545146,0.0139927283,0.01352344258
35,0.0310646762,0.01383423777,0.01430284883
36,0.0350927264,0.01402877861,0.01439808274
37,0.02330732322,0.01361663569,0.01506096323
38,0.04672362524,0.01437305257,0.01545849058
39,0.03199708537,0.01516057208,0.01662471594
40,0.04216994624,0.01588548556,0.01656596869
41,0.04253006871,0.01614121438,0.0174622744
42,0.04172649285,0.01689814,0.01756561652
43,0.03954622484,0.01658935107,0.0172366855
44,0.04450220871,0.01757397577,0.01698260072
45,0.03520959777,0.02206911298,0.02097903542
46,0.05730754798,0.02049275291,0.01800590229
47,0.04175083488,0.02160931473,0.01855847414
48,0.07178209631,0.02238533381,0.01901955503
49,0.03481254095,0.02217418187,0.01865510161
50,0.08836187392,0.02429381926,0.01959766559
51,0.04245363573,0.02601182476,0.02072862678
52,0.0752457687,0.02807019446,0.02193914741
53,0.06225744106,0.03224613207,0.02326532387
54,0.07753584125,0.02979455908,0.02309404622
55,0.03380083122,0.02828273987,0.02256007189
56,0.07098111119,0.02966619895,0.02288740441
57,0.0675659885,0.03053473257,0.02594439826
58,0.08239004548,0.03397735252,0.02886547642
59,0.05079136545,0.02527883901,0.02307374239
60,0.1045926478,0.03791759729,0.03377231414
61,0.07347275391,0.02566280879,0.02399569073
62,0.09079452527,0.02551804373,0.02200084477
63,0.07343918576,0.03164268596,0.03448743768
64,0.1235984346,0.0230246242,0.02022767669
65,0.09511712549,0.02731834302,0.0268464021
66,0.1124064706,0.02268781642,0.01879219342
67,0.07243235092,0.02357766153,0.02210691845
68,0.1225520982,0.02734972713,0.02347674511
69,0.09195287395,0.02595322975,0.02454092174
70,0.1505787945,0.0263060308,0.0232204954
71,0.07263826296,0.02203973172,0.02111109022
72,0.1222135685,0.02462319188,0.02137108688
73,0.07174854337,0.02314471836,0.02218182022
74,0.1414860679,0.02552202525,0.02290092773
75,0.07122539227,0.02231915905,0.0205682468
76,0.1300879057,0.02795351514,0.02567246585
77,0.1004725586,0.0277447989,0.02500484226
78,0.1404616228,0.02391791156,0.02366561908
79,0.1158371153,0.02542631026,0.02359350804
80,0.09608773584,0.01804634954,0.01810050475
81,0.07774359893,0.02102349808,0.01987871277
82,0.1092694531,0.02129619425,0.02131754642
83,0.06186978716,0.02192254065,0.02155604573
84,0.09671732586,0.02142638559,0.02123008325
85,0.08384050113,0.02558688671,0.02467957552
86,0.1318411541,0.0259631853,0.02618712631
87,0.1222350672,0.02951510313,0.02828029373
88,0.1416941899,0.02617408853,0.02769970062
89,0.147912946,0.03221603881,0.0316795404
90,0.1516084467,0.02791235976,0.02937262323
91,0.1301501646,0.03216525281,0.03169784239
92,0.1658750361,0.02537762747,0.02623459685
93,0.120696875,0.03762578497,0.03631563424
94,0.1386622842,0.02303480841,0.02320208522
95,0.1032877339,0.0308241622,0.03081417868
96,0.1266497484,0.02204101568,0.02205105638
97,0.07950919065,0.02383529039,0.02383681665
98,0.149144255,0.02971299072,0.02971965812
99,0.1025999672,0.03074796691,0.0307575704
100,0.1313208211,0.03576539621,0.03576587233

==> figures/unroll-N-mean-error/MuZero_Decoder-Gomoku_N-mean-final.csv <==
step,N=1,N=15,N=30
1,0.008428585439,0.004020207756,0.004978689789
2,0.009031205268,0.004360209492,0.005462822138
3,0.008569332009,0.005932230371,0.006157890081
4,0.01673486121,0.005981284723,0.006608857674
5,0.0185084745,0.008449956463,0.00800412792
6,0.04938351086,0.008322172654,0.008648050339
7,0.07515945971,0.0118944565,0.0105204344
8,0.06590997744,0.01094450904,0.01068223315
9,0.1031399522,0.01541465046,0.01359591548
10,0.1437944156,0.01672825334,0.01625633883
11,0.1166355559,0.0204377488,0.01878447383
12,0.1432634835,0.02160641963,0.02092842116
13,0.1375653309,0.02530539296,0.02410601465
14,0.1684706931,0.03072638112,0.03030744676
15,0.1703156612,0.04059692629,0.0398377654
16,0.1840638607,0.05036658215,0.0503003959
17,0.1629294878,0.0346906198,0.03453678064
18,0.1580561048,0.06872382896,0.06861733466
19,0.1830923508,0.05536752739,0.0553409543
20,0.1881196846,0.07759960272,0.07725207282
21,0.3093891726,0.1340166169,0.133132232
22,0.1867663866,0.06709721783,0.0663280381
23,0.2121939871,0.06602971054,0.06508842731
24,0.1593252764,0.05448411801,0.05366507741
25,0.1850701647,0.08657602315,0.08657093284
26,0.2475277701,0.1376733268,0.1371569356
27,0.1755643518,0.07861789591,0.07845968718
28,0.1756222222,0.08469081279,0.0838698496
29,0.1418903813,0.04487516632,0.04404704183
30,0.1465998508,0.05903522585,0.05702078479
31,0.238326306,0.1809585508,0.1791073459
32,0.2984531396,0.2152615932,0.2128227751
33,0.1793235379,0.04079903034,0.03917617745
34,0.1404097683,0.04469771791,0.04251717307
35,0.262583736,0.1434461347,0.1428354727
36,0.0999386349,0.0474105735,0.04566363779
37,0.2553952461,0.1275850562,0.1264709906
38,0.1861519537,0.09912266539,0.09785923568
39,0.1520947213,0.04751899723,0.04697476344
40,0.3799691107,0.2884556431,0.2870579451
41,0.1309791208,0.06317979532,0.0635265789
42,0.1753937543,0.1888153093,0.1875247307
43,0.1925352547,0.1553296194,0.1556815678
44,0.2399376228,0.1757626086,0.1735573361
45,0.2024965881,0.1051899724,0.1045768826
46,0.1000984769,0.02715166674,0.02594272466
47,0.1728197694,0.07739174781,0.07719226959
48,0.2098525386,0.05122213763,0.05071121933
49,0.3224779206,0.2429944732,0.242121736
50,0.106587073,0.01125423959,0.01011010399

==> figures/unroll-N-mean-error/MuZero_Decoder-Pong_N-mean-final.csv <==
step,N=1,N=15,N=30,N=10,N=20
1,0.002617782607,0.004754284282,0.00220208562,0.004754284282,0.00220208562
2,0.03357148981,0.01357741442,0.009740042038,0.01357741442,0.009740042038
3,0.003106285172,0.003401465559,0.005726634811,0.003401465559,0.005726634811
4,0.01929906713,0.007098980362,0.00673233432,0.007098980362,0.00673233432
5,0.01640683324,0.008544796089,0.00695799312,0.008544796089,0.00695799312
6,0.003668461005,0.004384097639,0.007863852337,0.004384097639,0.007863852337
7,0.01258429519,0.005128655671,0.008170880604,0.005128655671,0.008170880604
8,0.0102447066,0.003537005445,0.004092374414,0.003537005445,0.004092374414
9,0.006752350151,0.003069290622,0.003808497795,0.003069290622,0.003808497795
10,0.007777493951,0.002913524997,0.004525193642,0.002913524997,0.004525193642
11,0.008017059483,0.002800712315,0.004913943572,0.002800712315,0.004913943572
12,0.00851399945,0.003397476891,0.004424456399,0.003397476891,0.004424456399
13,0.00881906603,0.003987054719,0.004457388295,0.003987054719,0.004457388295
14,0.008453714567,0.005041949489,0.00459406044,0.005041949489,0.00459406044
15,0.004759113339,0.006597168573,0.004684885834,0.006597168573,0.004684885834
16,0.09227690831,0.02814522364,0.00874226846,0.02814522364,0.00874226846
17,0.01520342463,0.006822148028,0.00194478631,0.006822148028,0.00194478631
18,0.01066726076,0.004976945392,0.001390665802,0.004976945392,0.001390665802
19,0.01802129315,0.00450626512,0.001227270062,0.00450626512,0.001227270062
20,0.003679831151,0.001392807671,0.0005482637017,0.001392807671,0.0005482637017
21,0.01161306968,0.002476933745,0.001119111966,0.002476933745,0.001119111966
22,0.002248148926,0.00103750629,0.0008506596366,0.00103750629,0.0008506596366
23,0.003128390641,0.001364690987,0.001182593299,0.001364690987,0.001182593299
24,0.001565925838,0.0006180629358,0.000703627336,0.0006180629358,0.000703627336
25,0.006279389607,0.0006046979663,0.0007213795867,0.0006046979663,0.0007213795867
26,0.004377539419,0.0004119823808,0.0005696507642,0.0004119823808,0.0005696507642
27,0.002325578881,0.0003138857447,0.0006459789126,0.0003138857447,0.0006459789126
28,0.002018646473,0.0004131603382,0.0008947681116,0.0004131603382,0.0008947681116
29,0.001671736083,0.0005507796809,0.001049131146,0.0005507796809,0.001049131146
30,0.006480926093,0.0005358138301,0.001192157103,0.0005358138301,0.001192157103
31,0.003596577762,0.001686268767,0.001965959435,0.001686268767,0.001965959435
32,0.03359784348,0.002599035802,0.002712384477,0.002599035802,0.002712384477
33,0.004186026734,0.001082929853,0.003880696885,0.001082929853,0.003880696885
34,0.01755769848,0.002072165929,0.00543266489,0.002072165929,0.00543266489
35,0.03503767938,0.002572857028,0.006060210891,0.002572857028,0.006060210891
36,0.002849382303,0.001061769313,0.01085979314,0.001061769313,0.01085979314
37,0.006940989002,0.001556389601,0.01406974442,0.001556389601,0.01406974442
38,0.003071866027,0.002000031093,0.01949176446,0.002000031093,0.01949176446
39,0.003492602987,0.002840790719,0.02196041057,0.002840790719,0.02196041057
40,0.002789615075,0.006915601804,0.02571717035,0.006915601804,0.02571717035
41,0.003579296491,0.006204841014,0.03554655305,0.006204841014,0.03554655305
42,0.004803876217,0.00580613035,0.04161037708,0.00580613035,0.04161037708
43,0.003333295906,0.009896597762,0.05797546632,0.009896597762,0.05797546632
44,0.003959525224,0.009770335969,0.07137820237,0.009770335969,0.07137820237
45,0.00600367961,0.01285178482,0.08895087408,0.01285178482,0.08895087408
46,0.0143322511,0.01809381053,0.1000810938,0.01809381053,0.1000810938
47,0.01726309566,0.02130462321,0.1340256937,0.02130462321,0.1340256937
48,0.01853566362,0.03682090396,0.1696662413,0.03682090396,0.1696662413
49,0.01286850964,0.05611022626,0.1832985761,0.05611022626,0.1832985761
50,0.009327864181,0.05699284583,0.1847491662,0.05699284583,0.1847491662
51,0.01931845767,0.04225523575,0.1723486482,0.04225523575,0.1723486482
52,0.01505863596,0.06007134225,0.1859196298,0.06007134225,0.1859196298
53,0.01740703282,0.05943460692,0.1700160525,0.05943460692,0.1700160525
54,0.02387457068,0.09339861385,0.2066805248,0.09339861385,0.2066805248
55,0.03931672782,0.06653164853,0.1722485449,0.06653164853,0.1722485449
56,0.02251792634,0.09552068387,0.2314697917,0.09552068387,0.2314697917
57,0.01702971363,0.08728483896,0.1655133005,0.08728483896,0.1655133005
58,0.04106448712,0.09495706038,0.1484036577,0.09495706038,0.1484036577
59,0.03316088501,0.08692035247,0.1438369623,0.08692035247,0.1438369623
60,0.04902337636,0.08535982571,0.1131331974,0.08535982571,0.1131331974
61,0.02620036614,0.07437116164,0.1021507485,0.07437116164,0.1021507485
62,0.03756653496,0.03297398862,0.03828265844,0.03297398862,0.03828265844
63,0.0318159444,0.03027008309,0.03982510412,0.03027008309,0.03982510412
64,0.07920098846,0.01319840847,0.02200950626,0.01319840847,0.02200950626
65,0.01445050342,0.01982415093,0.02670195594,0.01982415093,0.02670195594
66,0.016900762,0.02261205269,0.03183173437,0.02261205269,0.03183173437
67,0.02131018799,0.01952768942,0.0267164085,0.01952768942,0.0267164085
68,0.01051378319,0.01675687103,0.01874372114,0.01675687103,0.01874372114
69,0.01799530371,0.0391332242,0.03557848416,0.0391332242,0.03557848416
70,0.01381931651,0.01581064987,0.01458536312,0.01581064987,0.01458536312
71,0.02089910659,0.01598346913,0.01418573476,0.01598346913,0.01418573476
72,0.01592121417,0.01366679765,0.01345260599,0.01366679765,0.01345260599
73,0.01326533828,0.0193701977,0.01634443852,0.0193701977,0.01634443852
74,0.02147885351,0.02610582704,0.01524313812,0.02610582704,0.01524313812
75,0.01822874351,0.02411981987,0.01525280482,0.02411981987,0.01525280482
76,0.02200393669,0.0223183586,0.0186471709,0.0223183586,0.0186471709
77,0.01950773423,0.02300322246,0.02358228443,0.02300322246,0.02358228443
78,0.0249336754,0.01748822575,0.03152397272,0.01748822575,0.03152397272
79,0.02226880005,0.01613079265,0.03610018474,0.01613079265,0.03610018474
80,0.01174666644,0.01516634,0.04562555242,0.01516634,0.04562555242
81,0.04549979565,0.02360106424,0.03162054266,0.02360106424,0.03162054266
82,0.03762887801,0.0226252643,0.03443688833,0.0226252643,0.03443688833
83,0.03024728377,0.01123922148,0.02531628757,0.01123922148,0.02531628757
84,0.01317095069,0.0117090705,0.03521720819,0.0117090705,0.03521720819
85,0.008943080406,0.0180104649,0.04054885436,0.0180104649,0.04054885436
86,0.02831394517,0.01507173086,0.03645706982,0.01507173086,0.03645706982
87,0.01861918735,0.01834929703,0.04468063279,0.01834929703,0.04468063279
88,0.01422221298,0.02730516294,0.05890029409,0.02730516294,0.05890029409
89,0.02258251268,0.03595846685,0.07077260641,0.03595846685,0.07077260641
90,0.02325909384,0.03894007064,0.084913675,0.03894007064,0.084913675
91,0.02508469465,0.04786850218,0.1010440692,0.04786850218,0.1010440692
92,0.05840659624,0.05576270351,0.1160018489,0.05576270351,0.1160018489
93,0.04769803237,0.04786225222,0.097651602,0.04786225222,0.097651602
94,0.0618302303,0.07268937855,0.1213441063,0.07268937855,0.1213441063
95,0.05204791411,0.08792230966,0.1211810163,0.08792230966,0.1211810163
96,0.04696988277,0.09845226308,0.1103773634,0.09845226308,0.1103773634
97,0.03296251104,0.03759443497,0.0343986555,0.03759443497,0.0343986555
98,0.03070620524,0.02601040145,0.02853463912,0.02601040145,0.02853463912
99,0.04787273131,0.02853852305,0.02881867204,0.02853852305,0.02881867204
100,0.05265377168,0.04283505041,0.04371917825,0.04283505041,0.04371917825
101,0.02123363908,0.0351324753,0.04289796255,0.0351324753,0.04289796255
102,0.0321152898,0.02959561675,0.03509476152,0.02959561675,0.03509476152
103,0.01618034693,0.02166483427,0.0300430442,0.02166483427,0.0300430442
104,0.02403145187,0.02569245742,0.0381775913,0.02569245742,0.0381775913
105,0.01890092411,0.02773748506,0.04020401458,0.02773748506,0.04020401458
106,0.01552631081,0.01426867147,0.0257149075,0.01426867147,0.0257149075
107,0.01178397777,0.01388476209,0.03248173217,0.01388476209,0.03248173217
108,0.01483824057,0.01657891502,0.03412536987,0.01657891502,0.03412536987
109,0.01962574047,0.01969795252,0.02594795987,0.01969795252,0.02594795987
110,0.02065531277,0.02630710578,0.02984795633,0.02630710578,0.02984795633
111,0.014729842,0.01641066943,0.02649558928,0.01641066943,0.02649558928
112,0.01654317621,0.01923712553,0.03243971028,0.01923712553,0.03243971028
113,0.01225247334,0.02042157082,0.0394708704,0.02042157082,0.0394708704
114,0.01367121245,0.02327628468,0.04326365678,0.02327628468,0.04326365678
115,0.02294124871,0.02964417302,0.04737119741,0.02964417302,0.04737119741
116,0.08660499718,0.04600441163,0.03958612155,0.04600441163,0.03958612155
117,0.02014357691,0.01887833618,0.03446888459,0.01887833618,0.03446888459
118,0.02972246885,0.01942679389,0.0397197343,0.01942679389,0.0397197343
119,0.02481590855,0.03013389544,0.05021348431,0.03013389544,0.05021348431
120,0.02532571705,0.02214009365,0.03924008511,0.02214009365,0.03924008511
121,0.04208938162,0.02757888281,0.04743698071,0.02757888281,0.04743698071
122,0.02702015535,0.01728174687,0.03347806233,0.01728174687,0.03347806233
123,0.01952616342,0.01839608489,0.03387950358,0.01839608489,0.03387950358
124,0.02027429939,0.01909075201,0.02796529084,0.01909075201,0.02796529084
125,0.0199168268,0.01644608434,0.02540331862,0.01644608434,0.02540331862
126,0.02719091956,0.02330074437,0.03073167352,0.02330074437,0.03073167352
127,0.05075366478,0.03545259078,0.04611045465,0.03545259078,0.04611045465
128,0.09137997615,0.04551907096,0.05354965346,0.04551907096,0.05354965346
129,0.03542394539,0.02878106102,0.03932031375,0.02878106102,0.03932031375
130,0.03064011913,0.02732587735,0.03175368791,0.02732587735,0.03175368791
131,0.01438455991,0.03785482203,0.04186407198,0.03785482203,0.04186407198
132,0.02686880367,0.04663262018,0.04898732141,0.04663262018,0.04898732141
133,0.02356389256,0.04112972458,0.04203416871,0.04112972458,0.04203416871
134,0.0610480848,0.05283613574,0.03755834547,0.05283613574,0.03755834547
135,0.03974732216,0.04603529731,0.03541685725,0.04603529731,0.03541685725
136,0.03257332881,0.03328571625,0.03334636308,0.03328571625,0.03334636308
137,0.01849696208,0.03366099205,0.03569612245,0.03366099205,0.03569612245
138,0.02225536969,0.04188793126,0.04364912118,0.04188793126,0.04364912118
139,0.01584205027,0.02943615356,0.03293553064,0.02943615356,0.03293553064
140,0.0166415623,0.03875810679,0.04619534953,0.03875810679,0.04619534953
141,0.01631016788,0.01046458344,0.01901025097,0.01046458344,0.01901025097
142,0.01757298451,0.007096832019,0.0202189039,0.007096832019,0.0202189039
143,0.01268120621,0.007472198649,0.02209344735,0.007472198649,0.02209344735
144,0.02330718661,0.009225149449,0.0110395024,0.009225149449,0.0110395024
145,0.01412323663,0.01126250394,0.01588465566,0.01126250394,0.01588465566
146,0.008808041763,0.01075293729,0.01962084061,0.01075293729,0.01962084061
147,0.008039775593,0.01146072335,0.02469759773,0.01146072335,0.02469759773
148,0.007915503011,0.01094563838,0.03219485753,0.01094563838,0.03219485753
149,0.009630415343,0.01299768978,0.04293413915,0.01299768978,0.04293413915
150,0.03769494419,0.01067399545,0.04741873459,0.01067399545,0.04741873459
151,0.06342769561,0.02107380776,0.03392395873,0.02107380776,0.03392395873
152,0.01193505391,0.01372581914,0.0420207362,0.01372581914,0.0420207362
153,0.01913630947,0.01751177588,0.04931868185,0.01751177588,0.04931868185
154,0.02140370783,0.02380558718,0.0581711355,0.02380558718,0.0581711355
155,0.01247804141,0.02962597447,0.06520181478,0.02962597447,0.06520181478
156,0.03111801155,0.03677244987,0.06916268237,0.03677244987,0.06916268237
157,0.02541345243,0.0412845221,0.0782779132,0.0412845221,0.0782779132
158,0.02451497044,0.04579308865,0.07624254654,0.04579308865,0.07624254654
159,0.03561916396,0.05066368562,0.06668540528,0.05066368562,0.06668540528
160,0.02260821707,0.04573307233,0.0607607206,0.04573307233,0.0607607206
161,0.03381292504,0.04806003373,0.06402305103,0.04806003373,0.06402305103
162,0.03825195399,0.03698035533,0.04883229664,0.03698035533,0.04883229664
163,0.05614777273,0.04179481058,0.05836755213,0.04179481058,0.05836755213
164,0.05583931537,0.03064936028,0.05036705217,0.03064936028,0.05036705217
165,0.02098601548,0.01952941953,0.04545941348,0.01952941953,0.04545941348
166,0.01528008824,0.04150331323,0.06246800525,0.04150331323,0.06246800525
167,0.02510785439,0.02430364929,0.03473960389,0.02430364929,0.03473960389
168,0.02301377313,0.01959158056,0.02334942071,0.01959158056,0.02334942071
169,0.04137443962,0.0218955164,0.01724255441,0.0218955164,0.01724255441
170,0.04745864643,0.02318840602,0.01693962358,0.02318840602,0.01693962358
171,0.0196602467,0.01451210979,0.01820371881,0.01451210979,0.01820371881
172,0.01956031237,0.02570550103,0.03738192656,0.02570550103,0.03738192656
173,0.01770378632,0.01629215033,0.03512038899,0.01629215033,0.03512038899
174,0.01280093833,0.01205421898,0.02416147642,0.01205421898,0.02416147642
175,0.009298152196,0.01324877149,0.02710055638,0.01324877149,0.02710055638
176,0.01738665934,0.008465816275,0.02031156572,0.008465816275,0.02031156572
177,0.01194669219,0.02235755977,0.03939430821,0.02235755977,0.03939430821
178,0.01161364613,0.00985832377,0.02818181598,0.00985832377,0.02818181598
179,0.02562447164,0.0135400631,0.02175851695,0.0135400631,0.02175851695
180,0.01731153866,0.01583025471,0.02445145695,0.01583025471,0.02445145695
181,0.02223124567,0.01477445669,0.03034140162,0.01477445669,0.03034140162
182,0.01248497286,0.01794173281,0.03338836333,0.01794173281,0.03338836333
183,0.008547347274,0.01173921449,0.03717082585,0.01173921449,0.03717082585
184,0.01078681307,0.01740942664,0.05090917447,0.01740942664,0.05090917447
185,0.02651067833,0.01936429139,0.06205261294,0.01936429139,0.06205261294
186,0.06156901108,0.03461010883,0.04388948619,0.03461010883,0.04388948619
187,0.02102959795,0.0265492566,0.05312025115,0.0265492566,0.05312025115
188,0.02975014872,0.02880808409,0.04880223901,0.02880808409,0.04880223901
189,0.01895630976,0.03094528413,0.05538153003,0.03094528413,0.05538153003
190,0.02267201282,0.03884224719,0.05818308199,0.03884224719,0.05818308199
191,0.02895567775,0.04698615877,0.07016625559,0.04698615877,0.07016625559
192,0.0275833797,0.0537456189,0.07568422352,0.0537456189,0.07568422352
193,0.02569017719,0.05565048512,0.07043427271,0.05565048512,0.07043427271
194,0.03164736551,0.05940758085,0.07040717549,0.05940758085,0.07040717549
195,0.0327033385,0.05689720247,0.06038776947,0.05689720247,0.06038776947
196,0.03208209557,0.03546230354,0.04065413787,0.03546230354,0.04065413787
197,0.0344491458,0.02759461901,0.02560405635,0.02759461901,0.02560405635
198,0.07039534642,0.03897487976,0.0361804878,0.03897487976,0.0361804878
199,0.03001405737,0.02769038045,0.03240653108,0.02769038045,0.03240653108
200,0.03201925191,0.02541860331,0.03473551215,0.02541860331,0.03473551215
201,0.01704824377,0.02559205575,0.0369594645,0.02559205575,0.0369594645
202,0.01568180455,0.02443479938,0.03856307709,0.02443479938,0.03856307709
203,0.02289038152,0.02277474923,0.04131847725,0.02277474923,0.04131847725
204,0.03492064233,0.02460052085,0.04157850323,0.02460052085,0.04157850323
205,0.04010270337,0.03092479296,0.04675572256,0.03092479296,0.04675572256
206,0.03016054847,0.02821942203,0.0537155489,0.02821942203,0.0537155489
207,0.01971757831,0.02499291874,0.05178669759,0.02499291874,0.05178669759
208,0.02035929317,0.02430746441,0.05314447828,0.02430746441,0.05314447828
209,0.01282922398,0.02152452473,0.05660617562,0.02152452473,0.05660617562
210,0.01751118868,0.02477484489,0.06157977396,0.02477484489,0.06157977396
211,0.02215184625,0.02001251981,0.05261163768,0.02001251981,0.05261163768
212,0.01590698673,0.02277933124,0.06028477324,0.02277933124,0.06028477324
213,0.01700118718,0.02957368343,0.06909566069,0.02957368343,0.06909566069
214,0.03602276167,0.04417359743,0.0663555041,0.04417359743,0.0663555041
215,0.01475564418,0.04134085252,0.06602255479,0.04134085252,0.06602255479
216,0.01486278152,0.04338754623,0.0698916659,0.04338754623,0.0698916659
217,0.01374725208,0.04821707678,0.07701273966,0.04821707678,0.07701273966
218,0.0166549317,0.05575672707,0.08851181731,0.05575672707,0.08851181731
219,0.02182082082,0.04080494056,0.07285145039,0.04080494056,0.07285145039
220,0.02183419278,0.02852072632,0.06357983408,0.02852072632,0.06357983408
221,0.05416796565,0.03658481126,0.03086127896,0.03658481126,0.03086127896
222,0.02911036353,0.03331986229,0.03829955047,0.03331986229,0.03829955047
223,0.01815747309,0.02390668715,0.03106288196,0.02390668715,0.03106288196
224,0.01805796992,0.01327635676,0.02609508411,0.01327635676,0.02609508411
225,0.01259390061,0.01379854995,0.02443054455,0.01379854995,0.02443054455
226,0.02280799912,0.01999049012,0.0279687073,0.01999049012,0.0279687073
227,0.02188524196,0.0195726375,0.02834319236,0.0195726375,0.02834319236
228,0.01397134868,0.02318584654,0.02748295774,0.02318584654,0.02748295774
229,0.01630634417,0.02325104163,0.02407502401,0.02325104163,0.02407502401
230,0.01748058792,0.01666641252,0.01862851147,0.01666641252,0.01862851147
231,0.02173370983,0.01444189029,0.01770790199,0.01444189029,0.01770790199
232,0.03111903167,0.01578162731,0.01831546583,0.01578162731,0.01831546583
233,0.05312218804,0.02190200597,0.02263773811,0.02190200597,0.02263773811
234,0.02892653438,0.0197023831,0.02996415334,0.0197023831,0.02996415334
235,0.01657010652,0.01579934853,0.02817294517,0.01579934853,0.02817294517
236,0.0105639363,0.01737787084,0.02763433473,0.01737787084,0.02763433473
237,0.01656407996,0.01883882705,0.03089037054,0.01883882705,0.03089037054
238,0.01631182208,0.01640462699,0.0254590019,0.01640462699,0.0254590019
239,0.04447309744,0.0196382988,0.02235047253,0.0196382988,0.02235047253
240,0.03958196729,0.01881983847,0.02371348843,0.01881983847,0.02371348843
241,0.0158524113,0.0205893691,0.03171658176,0.0205893691,0.03171658176
242,0.02371116767,0.0225578232,0.03320680324,0.0225578232,0.03320680324
243,0.01400015561,0.02068475971,0.0319559498,0.02068475971,0.0319559498
244,0.01721841202,0.02195211361,0.03936117845,0.02195211361,0.03936117845
245,0.01737356147,0.02106635951,0.04142721849,0.02106635951,0.04142721849
246,0.01810724723,0.0139063518,0.03127060633,0.0139063518,0.03127060633
247,0.0205956425,0.01852472119,0.03320110895,0.01852472119,0.03320110895
248,0.01854423975,0.02093685691,0.03627661587,0.02093685691,0.03627661587
249,0.0205942502,0.02295650152,0.02845941106,0.02295650152,0.02845941106
250,0.01200544978,0.0273480511,0.02813441055,0.0273480511,0.02813441055
251,0.01855942702,0.02463150753,0.03471767506,0.02463150753,0.03471767506
252,0.009508824914,0.02158902523,0.03804018051,0.02158902523,0.03804018051
253,0.01239848242,0.02218372121,0.03966976935,0.02218372121,0.03966976935
254,0.01602931012,0.02175886051,0.04027226183,0.02175886051,0.04027226183
255,0.01817094754,0.0193189966,0.04097402897,0.0193189966,0.04097402897
256,0.05948190659,0.02681679466,0.02869122335,0.02681679466,0.02869122335
257,0.0241680811,0.01661466293,0.02383314122,0.01661466293,0.02383314122
258,0.01972856078,0.01664448882,0.03129116007,0.01664448882,0.03129116007
259,0.01668540935,0.01962941891,0.03281549839,0.01962941891,0.03281549839
260,0.01595398883,0.0219613634,0.04413935355,0.0219613634,0.04413935355
261,0.02005006026,0.02811595542,0.05267373408,0.02811595542,0.05267373408
262,0.0262416465,0.03479914526,0.06123668377,0.03479914526,0.06123668377
263,0.02488127672,0.03910803851,0.07138477298,0.03910803851,0.07138477298
264,0.02133704888,0.03363966533,0.063334685,0.03363966533,0.063334685
265,0.02366518439,0.02944143187,0.05818646282,0.02944143187,0.05818646282
266,0.0215229709,0.03492442926,0.06710233842,0.03492442926,0.06710233842
267,0.03400337507,0.04103874498,0.07231370289,0.04103874498,0.07231370289
268,0.05567057153,0.04951699145,0.07910552917,0.04951699145,0.07910552917
269,0.03069569876,0.05407073257,0.08720442291,0.05407073257,0.08720442291
270,0.03694271857,0.06163245115,0.08976902612,0.06163245115,0.08976902612
271,0.03141882331,0.07862189611,0.1037003375,0.07862189611,0.1037003375
272,0.02568290403,0.06447051312,0.08482580622,0.06447051312,0.08482580622
273,0.0327383765,0.0626591389,0.08102468483,0.0626591389,0.08102468483
274,0.06042979787,0.0571622808,0.06062122568,0.0571622808,0.06062122568
275,0.03076328558,0.04196160605,0.04788580844,0.04196160605,0.04788580844
276,0.0308805955,0.02821622099,0.03590819785,0.02821622099,0.03590819785
277,0.01861030099,0.02747700104,0.03872341796,0.02747700104,0.03872341796
278,0.02368311861,0.02639865993,0.03205623068,0.02639865993,0.03205623068
279,0.02276745067,0.0256003998,0.03445338727,0.0256003998,0.03445338727
280,0.01687277605,0.02779106278,0.0488911525,0.02779106278,0.0488911525
281,0.01810278821,0.0261153799,0.04487044639,0.0261153799,0.04487044639
282,0.0230191182,0.02091872119,0.03812234784,0.02091872119,0.03812234784
283,0.02019688837,0.02108196268,0.0432885531,0.02108196268,0.0432885531
284,0.03049799668,0.02871158055,0.03857967373,0.02871158055,0.03857967373
285,0.01979193553,0.0311632521,0.04555248553,0.0311632521,0.04555248553
286,0.02073078725,0.03124442911,0.05337891388,0.03124442911,0.05337891388
287,0.01292799032,0.02713072622,0.05235348736,0.02713072622,0.05235348736
288,0.01229236884,0.02242990389,0.05295054226,0.02242990389,0.05295054226
289,0.01403668191,0.02439332276,0.05520868942,0.02439332276,0.05520868942
290,0.01414746936,0.02235058067,0.04489608756,0.02235058067,0.04489608756
291,0.05558583594,0.03069598704,0.03219224086,0.03069598704,0.03219224086
292,0.02312217007,0.01917279456,0.02438536888,0.01917279456,0.02438536888
293,0.03545752373,0.0203022947,0.02292330977,0.0203022947,0.02292330977
294,0.02155996153,0.0161411555,0.02645120349,0.0161411555,0.02645120349
295,0.01812581935,0.0156812777,0.0350134038,0.0156812777,0.0350134038
296,0.02563982233,0.01946449886,0.04249568175,0.01946449886,0.04249568175
297,0.02189607948,0.01841399226,0.04209395823,0.01841399226,0.04209395823
298,0.01689789984,0.02339289219,0.04391167922,0.02339289219,0.04391167922
299,0.02529501516,0.02173706871,0.04151752723,0.02173706871,0.04151752723
300,0.01858687111,0.02067186439,0.04008938443,0.02067186439,0.04008938443
301,0.02391097155,0.0261010759,0.04561476346,0.0261010759,0.04561476346
302,0.02151335061,0.03461977573,0.05337703442,0.03461977573,0.05337703442
303,0.04122763538,0.04519114452,0.06175891119,0.04519114452,0.06175891119
304,0.03072585781,0.05224585671,0.06323425854,0.05224585671,0.06323425854
305,0.02455806765,0.05996818528,0.06784265038,0.05996818528,0.06784265038
306,0.03939201909,0.07042407964,0.07401760136,0.07042407964,0.07401760136
307,0.02247744269,0.02258232215,0.0348811056,0.02258232215,0.0348811056
308,0.02767140098,0.02294943795,0.03357147851,0.02294943795,0.03357147851
309,0.04883591866,0.02429390773,0.0261743585,0.02429390773,0.0261743585
310,0.04509658305,0.03718399257,0.04111404686,0.03718399257,0.04111404686
311,0.01637374545,0.02276222066,0.02425754725,0.02276222066,0.02425754725
312,0.02655209441,0.03069899506,0.03415573122,0.03069899506,0.03415573122
313,0.01305155197,0.02868232778,0.03489695357,0.02868232778,0.03489695357
314,0.01838687451,0.03007480499,0.03979607254,0.03007480499,0.03979607254
315,0.01011943908,0.0237691797,0.04495362961,0.0237691797,0.04495362961
316,0.0229091035,0.01370496686,0.03137292243,0.01370496686,0.03137292243
317,0.01341895928,0.01347502411,0.02022809504,0.01347502411,0.02022809504
318,0.01889606645,0.01605639531,0.02249710685,0.01605639531,0.02249710685
319,0.02443665724,0.0176133484,0.01694122838,0.0176133484,0.01694122838
320,0.01129123163,0.01885067537,0.0178131786,0.01885067537,0.0178131786
321,0.01432383309,0.01918074362,0.02484839635,0.01918074362,0.02484839635
322,0.01765766738,0.02504568614,0.03745740927,0.02504568614,0.03745740927
323,0.01559668486,0.02661244371,0.04021184611,0.02661244371,0.04021184611
324,0.011270795,0.01215897484,0.02913203228,0.01215897484,0.02913203228
325,0.02314807524,0.01400318367,0.03090201741,0.01400318367,0.03090201741
326,0.06320789469,0.0225620978,0.02617477266,0.0225620978,0.02617477266
327,0.01898622622,0.01836297472,0.02513624304,0.01836297472,0.02513624304
328,0.01764640874,0.01843355052,0.0237113081,0.01843355052,0.0237113081
329,0.01322923667,0.01631144377,0.02519054853,0.01631144377,0.02519054853
330,0.02445365665,0.01556972325,0.02946422068,0.01556972325,0.02946422068
331,0.01473766281,0.01751039596,0.03116296846,0.01751039596,0.03116296846
332,0.02290979652,0.02479777152,0.03586441875,0.02479777152,0.03586441875
333,0.02298760409,0.02731356849,0.03606774583,0.02731356849,0.03606774583
334,0.0182326017,0.02747699334,0.03130557842,0.02747699334,0.03130557842
335,0.02464350624,0.02863298663,0.03112960914,0.02863298663,0.03112960914
336,0.02469015964,0.02368304978,0.03341508099,0.02368304978,0.03341508099
337,0.02581956809,0.02342194123,0.0317561448,0.02342194123,0.0317561448
338,0.039474978,0.02726228831,0.02638267838,0.02726228831,0.02638267838
339,0.02773835179,0.02143871363,0.03572677702,0.02143871363,0.03572677702
340,0.04907016969,0.02149790069,0.03625027563,0.02149790069,0.03625027563
341,0.0170835004,0.02331150884,0.04194560613,0.02331150884,0.04194560613
342,0.02105962078,0.02206614668,0.03611723269,0.02206614668,0.03611723269
343,0.01903551497,0.02288118876,0.03513881479,0.02288118876,0.03513881479
344,0.03896521684,0.02333559721,0.02616781405,0.02333559721,0.02616781405
345,0.03335873205,0.02426229282,0.03088136621,0.02426229282,0.03088136621
346,0.02342027272,0.02570533799,0.03665200728,0.02570533799,0.03665200728
347,0.02649031311,0.02193802734,0.03201996776,0.02193802734,0.03201996776
348,0.01978584107,0.02077143234,0.03422310357,0.02077143234,0.03422310357
349,0.01820500503,0.01784859461,0.03304719932,0.01784859461,0.03304719932
350,0.01787736959,0.01582501342,0.03309149661,0.01582501342,0.03309149661
351,0.03904245649,0.01479579364,0.02801304546,0.01479579364,0.02801304546
352,0.02026851013,0.01744149139,0.02942074279,0.01744149139,0.02942074279
353,0.01602021695,0.01927265135,0.03146858055,0.01927265135,0.03146858055
354,0.0395156025,0.02832953981,0.02027321249,0.02832953981,0.02027321249
355,0.02170451888,0.02784519371,0.02576261243,0.02784519371,0.02576261243
356,0.02370911661,0.03021763882,0.02929785315,0.03021763882,0.02929785315
357,0.01523879628,0.02229238102,0.02169014992,0.02229238102,0.02169014992
358,0.01462310881,0.01862326499,0.02393304394,0.01862326499,0.02393304394
359,0.01301075016,0.01613421163,0.02573259426,0.01613421163,0.02573259426
360,0.01176903994,0.01567674523,0.02679518815,0.01567674523,0.02679518815
361,0.03289150781,0.01835295188,0.02561961724,0.01835295188,0.02561961724
362,0.02684881795,0.0158467257,0.01916636934,0.0158467257,0.01916636934
363,0.02786843132,0.01717769176,0.02407649569,0.01717769176,0.02407649569
364,0.02041764998,0.0211673804,0.02947791655,0.0211673804,0.02947791655
365,0.02183957155,0.02283435562,0.03508090331,0.02283435562,0.03508090331
366,0.02274995503,0.02315506556,0.04342712621,0.02315506556,0.04342712621
367,0.01366689936,0.02751253762,0.05474518019,0.02751253762,0.05474518019
368,0.01801396354,0.02683741537,0.04470926964,0.02683741537,0.04470926964
369,0.0204935564,0.02049643142,0.02544548365,0.02049643142,0.02544548365
370,0.02194530467,0.01750385069,0.01820405582,0.01750385069,0.01820405582
371,0.02120486112,0.018276771,0.0187504975,0.018276771,0.0187504975
372,0.03304517802,0.02094625114,0.02120085203,0.02094625114,0.02120085203
373,0.0434051977,0.02449516838,0.02033279929,0.02449516838,0.02033279929
374,0.02866477913,0.01934221778,0.02079639844,0.01934221778,0.02079639844
375,0.01970636491,0.0152094956,0.02558855522,0.0152094956,0.02558855522
376,0.01339133247,0.01578568845,0.02464456375,0.01578568845,0.02464456375
377,0.01255425598,0.01668706926,0.02821337326,0.01668706926,0.02821337326
378,0.01989258313,0.01757712034,0.02973878566,0.01757712034,0.02973878566
379,0.03737729107,0.01913893287,0.02410183584,0.01913893287,0.02410183584
380,0.0248186231,0.01835652915,0.02036504652,0.01835652915,0.02036504652
381,0.01684333399,0.01825366445,0.02615388774,0.01825366445,0.02615388774
382,0.01812784497,0.01793205216,0.02293810743,0.01793205216,0.02293810743
383,0.01204466753,0.01759321274,0.02828734286,0.01759321274,0.02828734286
384,0.01289006876,0.01755077787,0.03079476533,0.01755077787,0.03079476533
385,0.01398184644,0.01802241445,0.03741524963,0.01802241445,0.03741524963
386,0.02225820875,0.01243379425,0.02627796826,0.01243379425,0.02627796826
387,0.01957789023,0.01415471924,0.02169448682,0.01415471924,0.02169448682
388,0.01737702048,0.01710155781,0.0295523852,0.01710155781,0.0295523852
389,0.02380545134,0.02062829521,0.02732649097,0.02062829521,0.02732649097
390,0.01763650964,0.02036333745,0.0300074479,0.02036333745,0.0300074479
391,0.01390586966,0.02200632521,0.03653321968,0.02200632521,0.03653321968
392,0.01622577926,0.02055961101,0.03727302834,0.02055961101,0.03727302834
393,0.0127608364,0.01810433128,0.0339916601,0.01810433128,0.0339916601
394,0.0127851272,0.01508744248,0.02984512027,0.01508744248,0.02984512027
395,0.02007592204,0.01396502085,0.03172010162,0.01396502085,0.03172010162
396,0.04316813304,0.02257443874,0.03413773983,0.02257443874,0.03413773983
397,0.03611563968,0.02497443946,0.03160167909,0.02497443946,0.03160167909
398,0.03185337627,0.02107441018,0.02922579234,0.02107441018,0.02922579234
399,0.01764448772,0.01902421454,0.03245944712,0.01902421454,0.03245944712
400,0.02284475865,0.02569326962,0.04468597453,0.02569326962,0.04468597453
